Service Differentiation and Fair Sharing in Distributed Quantum Computing

In the future, quantum computers will become widespread and a network of quantum repeaters will provide them with end-to-end entanglement of remote quantum bits. As a result, a pervasive quantum computation infrastructure will emerge, which will unlock several novel applications, including distributed quantum computing, that is the pooling of resources on multiple computation nodes to address problem instances that are unattainable by any individual quantum computer. In this paper, we first investigate the issue of service differentiation in this new environment. Then, we define the problem of how to select which computation nodes should participate in each pool, so as to achieve a fair share of the quantum network resources available. The analysis is performed via an open source simulator and the results are fully and readily available.

==> arxiv-v1.txt <==
Your submission submit/4205715 has been assigned the permanent arXiv
identifier 2203.05844 and is available at:

http://arxiv.org/abs/2203.05844


The paper password for this article is: pzfsu
Please share this with your co-authors. They may use it to claim
ownership.


Abstract will appear in today's mailing as:
------------------------------------------------------------------------------
\\
arXiv:2203.05844
From: Claudio Cicconetti <c.cicconetti@iit.cnr.it>
Date: Fri, 11 Mar 2022 10:46:31 GMT   (2200kb,D)

Title: Resource Allocation in Quantum Networks for Distributed Quantum
 Computing
Authors: Claudio Cicconetti and Marco Conti and Andrea Passarella
Categories: quant-ph cs.NI
Comments: Submitted to IEEE conference
License: http://arxiv.org/licenses/nonexclusive-distrib/1.0/
\\
 The evolution of quantum computing technologies has been advancing at a
steady pace in the recent years, and the current trend suggests that it will
become available at scale for commercial purposes in the near future. The
acceleration can be boosted by pooling compute infrastructures to either
parallelize algorithm execution or solve bigger instances that are not feasible
on a single quantum computer, which requires an underlying Quantum Internet:
the interconnection of quantum computers by quantum links and repeaters to
exchange entangled quantum bits. However, Quantum Internet research so far has
been focused on provisioning point-to-point flows only, which is suitable for
(e.g.) quantum sensing and metrology, but not for distributed quantum
computing. In this paper, after a primer on quantum computing and networking,
we investigate the requirements and objectives of smart computing on
distributed nodes from the perspective of quantum network provisioning. We then
design a resource allocation strategy that is evaluated through a comprehensive
simulation campaign, whose results highlight the key features and performance
issues, and lead the way to further investigation in this direction.
\\


Contains:
IEEEtran.cls: 288304 bytes
abstract.tex: 1226 bytes
acronyms.tex: 3929 bytes
appendix.tex: 757 bytes
basics.tex: 10194 bytes
conclusions.tex: 1054 bytes
contribution.tex: 15989 bytes
eval.tex: 7264 bytes
figures: 4096 bytes
figures/002-sens-fidelity-d.pdf: 15050 bytes
figures/002-sens-jain-q.pdf: 14832 bytes
figures/002-sens-netrate-d.pdf: 15412 bytes
figures/002-sens-netrate-p.pdf: 15346 bytes
figures/002-sens-visits-q.pdf: 14762 bytes
figures/002-tr-fidelity.pdf: 15594 bytes
figures/002-tr-num-apps.pdf: 15630 bytes
figures/admission-2.pdf: 15121 bytes
figures/admission-cdf.pdf: 30381 bytes
figures/admission-map-2.pdf: 819613 bytes
figures/admission-map.pdf: 776100 bytes
figures/admission.pdf: 14658 bytes
figures/basics-1.pdf: 34061 bytes
figures/basics-2.pdf: 44559 bytes
figures/basics-3.pdf: 31249 bytes
figures/basics.drawio: 6016 bytes
figures/dijkstra.pdf: 15666 bytes
figures/max-degree.pdf: 10482 bytes
figures/network-example.pdf: 45613 bytes
figures/network-link-model.pdf: 19191 bytes
figures/network-yen.pdf: 22012 bytes
figures/network.drawio: 4462 bytes
figures/num-edges.pdf: 12241 bytes
figures/residual-2.pdf: 14328 bytes
figures/residual-ratio.pdf: 15074 bytes
figures/residual.pdf: 150471 bytes
figures/system-1.pdf: 52903 bytes
figures/system.drawio: 2724 bytes
introduction.tex: 5053 bytes
keywords.tex: 65 bytes
main.tex: 407 bytes
manuscript-clean.bbl: 7700 bytes
manuscript.tex: 2030 bytes
motivation.tex: 2121 bytes
newcommands.tex: 2682 bytes
packages.tex: 480 bytes
soa.tex: 6604 bytes
tables: 4096 bytes
tables/002-sensitivity.tex: 622 bytes
tables/graphs.tex: 492 bytes
tables/metrics.tex: 509 bytes
tables/traffic.tex: 627 bytes
title.tex: 222 bytes


==> arxiv-v2.txt <==
Your replacement of 2203.05844 by submission submit/4300399 has
been made public. When you view the page and PDF again you may need to refresh your browser to see the updates. The new version is available at:

http://arxiv.org/abs/2203.05844


The paper password for this article is: pzfsu
Please share this with your co-authors. They may use it to claim
ownership.


Abstract will appear in today's mailing as:
------------------------------------------------------------------------------
\\
arXiv:2203.05844
From: Claudio Cicconetti <c.cicconetti@iit.cnr.it>
Date: Fri, 11 Mar 2022 10:46:31 GMT   (2200kb,D)
Date (revised v2): Tue, 10 May 2022 13:48:15 GMT   (2217kb,D)

Title: Resource Allocation in Quantum Networks for Distributed Quantum
 Computing
Authors: Claudio Cicconetti and Marco Conti and Andrea Passarella
Categories: quant-ph cs.NI
Comments: Accepted for presentation at IEEE SMARTCOMP 2022
License: http://arxiv.org/licenses/nonexclusive-distrib/1.0/
\\
 The evolution of quantum computing technologies has been advancing at a
steady pace in the recent years, and the current trend suggests that it will
become available at scale for commercial purposes in the near future. The
acceleration can be boosted by pooling compute infrastructures to either
parallelize algorithm execution or solve bigger instances that are not feasible
on a single quantum computer, which requires an underlying Quantum Internet:
the interconnection of quantum computers by quantum links and repeaters to
exchange entangled quantum bits. However, Quantum Internet research so far has
been focused on provisioning point-to-point flows only, which is suitable for
(e.g.) quantum sensing and metrology, but not for distributed quantum
computing. In this paper, after a primer on quantum computing and networking,
we investigate the requirements and objectives of smart computing on
distributed nodes from the perspective of quantum network provisioning. We then
design a resource allocation strategy that is evaluated through a comprehensive
simulation campaign, whose results highlight the key features and performance
issues, and lead the way to further investigation in this direction.
\\


Contains:
IEEEtran.cls: 288304 bytes
abstract.tex: 1226 bytes
acronyms.tex: 3929 bytes
appendix.tex: 757 bytes
arxiv-v1.txt: 3709 bytes
basics.tex: 10191 bytes
conclusions.tex: 1054 bytes
contribution.tex: 21467 bytes
eval.tex: 8425 bytes
figures: 4096 bytes
figures/002-sens-fidelity-d.pdf: 15050 bytes
figures/002-sens-jain-q.pdf: 14832 bytes
figures/002-sens-netrate-d.pdf: 15412 bytes
figures/002-sens-netrate-p.pdf: 15346 bytes
figures/002-sens-visits-q.pdf: 14762 bytes
figures/002-tr-fidelity.pdf: 15594 bytes
figures/002-tr-num-apps.pdf: 15630 bytes
figures/__basics.drawio.bkp: 6016 bytes
figures/admission-2.pdf: 15121 bytes
figures/admission-cdf.pdf: 30381 bytes
figures/admission-map-2.pdf: 819613 bytes
figures/admission-map.pdf: 776100 bytes
figures/admission.pdf: 14658 bytes
figures/basics-1.pdf: 34061 bytes
figures/basics-2.pdf: 44559 bytes
figures/basics-3.pdf: 31249 bytes
figures/basics.drawio: 13861 bytes
figures/dijkstra.pdf: 15666 bytes
figures/max-degree.pdf: 10482 bytes
figures/network-example.pdf: 45613 bytes
figures/network-link-model.pdf: 19191 bytes
figures/network-yen.pdf: 22012 bytes
figures/network.drawio: 4462 bytes
figures/num-edges.pdf: 12241 bytes
figures/residual-2.pdf: 14328 bytes
figures/residual-ratio.pdf: 15074 bytes
figures/residual.pdf: 150471 bytes
figures/system-1.pdf: 52903 bytes
figures/system.drawio: 2724 bytes
introduction.tex: 5083 bytes
keywords.tex: 65 bytes
main.tex: 647 bytes
manuscript-clean.bbl: 9039 bytes
manuscript.tex: 2263 bytes
motivation.tex: 2121 bytes
newcommands.tex: 2704 bytes
packages.tex: 505 bytes
soa.tex: 6595 bytes
tables: 4096 bytes
tables/002-sensitivity.tex: 622 bytes
tables/functions.tex: 1459 bytes
tables/graphs.tex: 492 bytes
tables/metrics.tex: 509 bytes
tables/traffic.tex: 627 bytes
title.tex: 222 bytes

